Delegation Rights: Property, Agency, and Investment Incentives in the Age of AI Agents

AI agents increasingly operate inside digital accounts by exercising privileges that users already hold, raising a new control question: whether an existing account entitlement must be exercised manually or may be exercised through a user-authorized automated proxy. We define \emph{delegation rights} as the revocable, identity-preserving, scope-limited, and mode-specific authority of an account holder to authorize such proxy execution. We develop a three-party incomplete-contracts model with a User, an AI Agent provider, and a Platform. The contested object is not platform ownership, account transferability, data portability, or unrestricted API access, but residual control over the mode of account execution. Under Platform Control, the platform can protect infrastructure, identity systems, privacy boundaries, and third parties, but its discretionary veto weakens the User--Agent coalition's disagreement payoff and depresses relationship-specific investment. Under User Control, hold-up is reduced, but security, privacy, congestion, and third-party risks may remain insufficiently internalized. We then analyze \emph{Certified Delegation}, under which access protection is conditional on verifiable authorization, revocability, auditability, rate-limit compliance, data minimization, and risk mitigation. Certification is therefore not merely a technical safety screen; it is a conditional allocation of residual control. Illustrative mechanism simulations show how this regime can reduce deadweight loss by restoring delegation incentives while bounding residual risk.

==> paper2/experiment5_table4.txt <==
TABLE 4: Amazon v. Perplexity Counterfactual Analysis
Market anchor: V^FB ≈ $50B/yr;  1 unit ≈ $3.01B

Metric                                   A (Ω_P)      B (Ω_U)   C (Ω_Cert)       C vs A       C vs B
----------------------------------------------------------------------------------------------------
Perplexity invest (iA*)                   0.8926       0.9423       1.7680      +0.8754      +0.8257
User AI adoption (iU*)                    0.8718       0.9151       1.0145      +0.1427      +0.0993
Amazon infra invest (iP*)                 1.2046       1.2197       1.3527      +0.1482      +0.1330
Total output V* ($B/yr)                  $29.67B      $30.55B      $39.06B        +9.39        +8.51
Security cost K* ($B/yr)                  $0.13B       $0.13B       $0.08B        -0.05        -0.05
Total invest cost C ($B/yr)               $4.69B       $5.06B      $10.81B        +6.12        +5.75
Total welfare W* ($B/yr)                 $24.85B      $25.36B      $28.17B        +3.32        +2.80
----------------------------------------------------------------------------------------------------
DWL vs First-Best ($B/yr)                 $6.30B       $5.78B       $2.98B        -3.32        -2.80
DWL (% of W^FB)                            20.2%        18.6%         9.6%                          
----------------------------------------------------------------------------------------------------
ΔW^Prod (C vs A)                          $3.73B
ΔW^Plat (C vs A)                         $-0.46B
ΔW^Sec  (C vs A)                          $0.05B


==> paper2/experiment6_tables.txt <==
TABLE 5: WeChat v. Doubao
Metric                                   A (Ω_P)      B (Ω_U)   C (Ω_Cert)       C vs A       C vs B
----------------------------------------------------------------------------------------------------
AI Agent invest (iA*)                     0.7294       0.7416       1.3914      +0.6620      +0.6498
User adoption (iU*)                       0.9081       0.9207       0.9756      +0.0676      +0.0549
Platform invest (iP*)                     1.7595       1.7641       1.8706      +0.1111      +0.1065
Total output V* ($B/yr)                  $18.79B      $18.91B      $21.89B        +3.10        +2.98
Security cost K* ($B/yr)                  $0.14B       $0.14B       $0.09B        -0.05        -0.05
Total invest cost C ($B/yr)               $3.26B       $3.31B       $5.30B        +2.03        +1.98
Total welfare W* ($B/yr)                 $15.39B      $15.45B      $16.50B        +1.12        +1.05
----------------------------------------------------------------------------------------------------
DWL vs First-Best ($B/yr)                 $3.24B       $3.18B       $2.13B        -1.12        -1.05
DWL (% of W^FB)                            17.4%        17.0%        11.4%
----------------------------------------------------------------------------------------------------
ΔW^Prod (C vs A)                          $1.32B
ΔW^Plat (C vs A)                         $-0.26B
ΔW^Sec  (C vs A)                          $0.05B


See console output for Table 6 (cross-case comparison)


==> paper2/experiment8_summary.txt <==
Experiment 8 Robustness Summary
==================================================
Overall: 29/56 checks passed (52%)

Quadratic (baseline)             Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
Cubic                            Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
Piecewise linear-quad            Q1=PASS Q2=PASS Q3=PASS Q4=FAIL
CRRA (γ=0.5)                     Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
CRRA (γ=1.0 = quad)              Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
CRRA (γ=1.5)                     Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
CRRA (γ=2.0)                     Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
β_P = 1/3 (Shapley)              Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
β_P = 1/2                        Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
β_P = 2/3                        Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
β_P = 5/6                        Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
Hyperbolic (baseline)            Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
Exponential decay                Q1=PASS Q2=FAIL Q3=PASS Q4=FAIL
Linear threshold                 Q1=PASS Q2=FAIL Q3=FAIL Q4=PASS

